Flower: A Friendly Federated Learning Research Framework

Federated Learning (FL) has emerged as a promising technique for edge devices to collaboratively learn a shared prediction model, while keeping their training data on the device, thereby decoupling the ability to do machine learning from the need to store the data in the cloud. However, FL is difficult to implement realistically, both in terms of scale and systems heterogeneity. Although there are a number of research frameworks available to simulate FL algorithms, they do not support the study of scalable FL workloads on heterogeneous edge devices. In this paper, we present Flower -- a comprehensive FL framework that distinguishes itself from existing platforms by offering new facilities to execute large-scale FL experiments and consider richly heterogeneous FL device scenarios. Our experiments show Flower can perform FL experiments up to 15M in client size using only a pair of high-end GPUs. Researchers can then seamlessly migrate experiments to real devices to examine other parts of the design space. We believe Flower provides the community with a critical new tool for FL study and development.

==> diagrams/imagenet_acc1.txt <==
0.1 0.1016
0.3 0.0996
0.4 2.4558
0.6 10.4919
0.7 14.8848
0.9 19.2008
1.0 21.2723
1.2 26.6777
1.3 29.4531
1.5 32.0715
1.6 34.1582
1.8 35.8717
1.9 37.1576
2.0 39.0757
2.2 39.8724
2.3 41.0459
2.5 42.1389
2.6 42.6965
2.8 44.0533
2.9 44.3327
3.1 45.3874
3.2 45.9945
3.4 46.4086
3.5 47.0137
3.6 47.5686
3.8 48.2669
3.9 48.3805
4.1 48.4861
4.2 49.1207
4.4 49.3387
4.5 49.6341
4.7 49.6544
4.8 50.1766
5.0 50.7952
5.1 50.8147
5.2 51.1866
5.4 51.1169
5.5 51.5880
5.7 51.6685
5.8 51.8092
6.0 52.3111
6.1 52.6168
6.3 52.6112
6.4 52.5203
6.6 52.8942
6.7 53.0022
6.9 53.3179
7.0 53.0812
7.1 53.6125
7.3 53.5910
7.4 54.2622
7.6 54.0820
7.7 54.3044
7.9 54.2957
8.0 54.3025
8.2 54.1223
8.3 54.8242
8.5 54.7820
8.6 54.8079
8.8 54.6365
8.9 55.3468
9.0 55.5636
9.2 55.5034
9.3 55.4695
9.5 55.5481
9.6 55.3862
9.8 55.7282
9.9 55.9825
10.1 56.0866
10.2 56.0451
10.4 55.8797
10.5 56.4027
10.6 56.5067
10.8 56.1607
10.9 56.2655
11.1 56.4971
11.2 56.7570
11.4 56.4808
11.5 56.8511
11.7 56.8387
11.8 56.8810
12.0 57.2333
12.1 57.0882
12.2 57.2808
12.4 56.9762
12.5 57.1743
12.7 57.2800
12.8 57.4163
13.0 57.3418
13.1 57.5909
13.3 57.7495
13.4 57.7667
13.6 57.8587
13.7 57.6758
13.9 57.8460
14.0 57.8587
14.1 57.6826
14.3 58.0584
14.4 58.0812

==> diagrams/imagenet_acc5.txt <==
0.1 0.5242
0.3 0.5401
0.4 8.1820
0.6 25.9140
0.7 33.5427
0.9 40.0096
1.0 43.2793
1.2 50.3201
1.3 53.9911
1.5 56.8567
1.6 58.9585
1.8 60.8016
1.9 62.3453
2.0 64.0717
2.2 65.0646
2.3 66.1914
2.5 67.3043
2.6 68.0269
2.8 69.2156
2.9 69.3846
3.1 70.5812
3.2 71.1428
3.4 71.2791
3.5 71.9001
3.6 72.5271
3.8 72.7364
3.9 73.1031
4.1 73.0867
4.2 73.6543
4.4 73.9397
4.5 74.0306
4.7 74.0561
4.8 74.4252
5.0 75.1838
5.1 75.1303
5.2 75.3934
5.4 75.2647
5.5 75.6023
5.7 75.4851
5.8 75.8518
6.0 75.9965
6.1 76.2735
6.3 76.3477
6.4 76.0961
6.6 76.5430
6.7 76.8208
6.9 76.9571
7.0 76.8308
7.1 77.0679
7.3 77.0508
7.4 77.5327
7.6 77.2856
7.7 77.4617
7.9 77.7045
8.0 77.6275
8.2 77.5112
8.3 77.9688
8.5 77.8631
8.6 77.8579
8.8 77.6670
8.9 78.1214
9.0 78.2912
9.2 78.2410
9.3 78.2171
9.5 78.3012
9.6 78.1529
9.8 78.3462
9.9 78.5977
10.1 78.8094
10.2 78.5826
10.4 78.4666
10.5 78.9641
10.6 79.1115
10.8 78.7074
10.9 78.7919
11.1 79.0497
11.2 79.0844
11.4 78.9465
11.5 79.0976
11.7 79.1637
11.8 79.2861
12.0 79.4260
12.1 79.3571
12.2 79.4324
12.4 79.2861
12.5 79.4392
12.7 79.4491
12.8 79.5249
13.0 79.6018
13.1 79.7545
13.3 79.7875
13.4 79.8258
13.6 79.8900
13.7 79.7513
13.9 79.9151
14.0 79.9641
14.1 79.9681
14.3 80.0925
14.4 80.0207
